Dislocation drag and its influence on elastic precursor decay

Plastic deformation is mediated by the creation and movement of dislocations, and at high stress the latter is dominated by dislocation drag from phonon wind. By simulating a 1-D shock impact problem we analyze the importance of accurately modeling dislocation drag and dislocation density evolution in the high stress regime. Dislocation drag is modeled according to a first-principles derivation as a function of stress and dislocation character, and its temperature and density dependence are approximated to the extent currently known. Much less is known about dislocation density evolution, leading to far greater uncertainty in these model parameters. In studying anisotropic fcc metals with character dependent dislocations, the present work generalizes similar earlier studies by other authors.

==> figures/aluminum/T/input_parameters.Al933K.dat <==
B0 9.d-12 8.d-12   ! MPa-s
C11 106750.0  ! MPa
C12 60410.0
C44 28340.0
! values for CP, CT are from Thomas 1968:
CP11 6.35
CP12 3.45
CP44 2.10
CT11 -35.1  ! MPa / K
CT12 -6.7
CT44 -14.5
specific_heat 897.d6 ! mJ / Mg -K
L0 0.5  ! mm
bulk_c1 0.20d0 # bulk viscosity, coeff. of linear term
bulk_c2 1.20d0 # bulk viscosity, coeff. of quadratic term
burger 3d-07     ! mm
c1 0.5
cdt_A 2.0   ! dislocation annihilation factor
cdt_Aint -0.1 ! bump up from 0.1 to be closer to the average value of the generalized source term
! change to cdt_Aint -0.4 (or any other negative value) to trigger the use of the generalized source term
cdt_K 30.0   ! dislocation multiplication factor M = 1./cdt_K
cdt_Y_e 1.8d-06  ! [mm] =6*burger
cdt_rhoDot_n0 1.d13  ! set 0 to turn off nucleation (next 4 params are for nucleation)
cdt_G_n0 0.84564d-16   ! [mJ] = 0.12d0*mu*burger**3 with mu=26100MPa=average shear mod.
cdt_pn 1.0
cdt_qn 1.0
cdt_tau_n0 115.0
g0 0.65    # Austin,McDowell 2012
impact_angle 0.0
impact_velocity 300000.0
mu 0
omega0 8.0d11
p 0.33
! for psi0:
! code version >=20200512 will fall back to this:
! eos_v_star 370d6  # take rho0 as reference point, i.e. vstar=1/rho0
! eos_B1 4.42 # calculated from (CP11+2CP12)/3 above for ref. point ambient volume at room temp. rho0
! eos_B_star 75.86d3 # calculted from (C11+2C12)/3 above at rho0

! code version >=20200512 will fall back to zero for psi_ion and psi_electron
! for psi-ion:
eos_R_M 308.154d6 # gas constant over molar mass R/m_atom = 8.3144598/26.9815386 (x 1e9 in present units), CRC values
eos_Td0 428.0 # Debye temperature at ref. volume eos_rho0, cf. Phillips, Phys. Rev. 114 (1959) 676
eos_a -0.95 # from Burakovsky & Preston 2004 model, re-fitted to present fctl. form in range rho/rho_0 in [0.95,1.3]
eos_b 2.78
! eos_gamma 0.6666666666666666 # = default value in code
! for psi-electron:
! eos_Gamma0 50000.d0 ! taken from JETP 11no3 (1960) 573, http://jetp.ac.ru/cgi-bin/dn/e_011_03_0573.pdf
! eos_kappa 0.5d0 ! taken from JETP 11no3 (1960) 573, http://jetp.ac.ru/cgi-bin/dn/e_011_03_0573.pdf
! eos_rho0 2.71d-09 ! ref. density for Gamma0
! maybe better:
eos_Gamma0 50034.d0 ! =1.35/26.9815386*1e6 taken from Phys Chem Minerals (2010) 37:721, DOI 10.1007/s00269-010-0371-6
eos_kappa 0.6666666666666666 ! =2/3 taken from Phys Chem Minerals (2010) 37:721, DOI 10.1007/s00269-010-0371-6
eos_rho0 2.7d-09 ! initial density for eos calcs, code falls back to rhobar0 if omitted
eos_v0 366300366.3 ! 1/(ref. density=2.73d-9)  (at T=0K from Burakovsky, Greeff & Preston 2003), used for psi_ion & psi_e
q 1.66
rho0 3.0d6 ! mm^-2
rhobar0 2.7d-09   ! (Mg / mm^3)
t_stop 2d-07
t_vel 2.4d-06
dt0 2.0d-11 ! s
dt_output 5.0d-10  ! s
tau0 20.0
temperature0 933.0
drag_flag iso
drag_Trho_flag .True.
backstress_model gradient
wave_vel 3126.d3 2929.d3  ! mm/s
echoinput .True.
debug_cycle -1 ! not an actual cycle but triggers some additional printout
CDTintFlux zero


==> figures/aluminum/T/input_parameters.Al933K_tweak.dat <==
B0 9.d-12 8.d-12   ! MPa-s
C11 106750.0  ! MPa
C12 60410.0
C44 28340.0
! values for CP, CT are from Thomas 1968:
CP11 6.35
CP12 3.45
CP44 2.10
CT11 -35.1  ! MPa / K
CT12 -6.7
CT44 -14.5
specific_heat 897.d6 ! mJ / Mg -K
L0 0.5  ! mm
bulk_c1 0.20d0 # bulk viscosity, coeff. of linear term
bulk_c2 1.20d0 # bulk viscosity, coeff. of quadratic term
burger 3d-07     ! mm
c1 0.5
cdt_A 2.0   ! dislocation annihilation factor
cdt_Aint -0.1 ! bump up from 0.1 to be closer to the average value of the generalized source term
! change to cdt_Aint -0.4 (or any other negative value) to trigger the use of the generalized source term
cdt_K 30.0   ! dislocation multiplication factor M = 1./cdt_K
cdt_Y_e 1.8d-06  ! [mm] =6*burger
cdt_rhoDot_n0 2.d12  ! set 0 to turn off nucleation (next 4 params are for nucleation)
cdt_G_n0 0.84564d-16   ! [mJ] = 0.12d0*mu*burger**3 with mu=26100MPa=average shear mod.
cdt_pn 1.0
cdt_qn 1.0
cdt_tau_n0 115.0
g0 0.65    # Austin,McDowell 2012
impact_angle 0.0
impact_velocity 300000.0
mu 0
omega0 8.0d11
p 0.33
! for psi0:
! code version >=20200512 will fall back to this:
! eos_v_star 370d6  # take rho0 as reference point, i.e. vstar=1/rho0
! eos_B1 4.42 # calculated from (CP11+2CP12)/3 above for ref. point ambient volume at room temp. rho0
! eos_B_star 75.86d3 # calculted from (C11+2C12)/3 above at rho0

! code version >=20200512 will fall back to zero for psi_ion and psi_electron
! for psi-ion:
eos_R_M 308.154d6 # gas constant over molar mass R/m_atom = 8.3144598/26.9815386 (x 1e9 in present units), CRC values
eos_Td0 428.0 # Debye temperature at ref. volume eos_rho0, cf. Phillips, Phys. Rev. 114 (1959) 676
eos_a -0.95 # from Burakovsky & Preston 2004 model, re-fitted to present fctl. form in range rho/rho_0 in [0.95,1.3]
eos_b 2.78
! eos_gamma 0.6666666666666666 # = default value in code
! for psi-electron:
! eos_Gamma0 50000.d0 ! taken from JETP 11no3 (1960) 573, http://jetp.ac.ru/cgi-bin/dn/e_011_03_0573.pdf
! eos_kappa 0.5d0 ! taken from JETP 11no3 (1960) 573, http://jetp.ac.ru/cgi-bin/dn/e_011_03_0573.pdf
! eos_rho0 2.71d-09 ! ref. density for Gamma0
! maybe better:
eos_Gamma0 50034.d0 ! =1.35/26.9815386*1e6 taken from Phys Chem Minerals (2010) 37:721, DOI 10.1007/s00269-010-0371-6
eos_kappa 0.6666666666666666 ! =2/3 taken from Phys Chem Minerals (2010) 37:721, DOI 10.1007/s00269-010-0371-6
eos_rho0 2.7d-09 ! initial density for eos calcs, code falls back to rhobar0 if omitted
eos_v0 366300366.3 ! 1/(ref. density=2.73d-9)  (at T=0K from Burakovsky, Greeff & Preston 2003), used for psi_ion & psi_e
q 1.66
rho0 1.0d6 ! mm^-2
rhobar0 2.7d-09   ! (Mg / mm^3)
t_stop 2d-07
t_vel 2.4d-06
dt0 2.0d-11 ! s
dt_output 5.0d-10  ! s
tau0 20.0
temperature0 933.0
drag_flag iso
drag_Trho_flag .True.
backstress_model gradient
wave_vel 3126.d3 2929.d3  ! mm/s
echoinput .True.
debug_cycle -1 ! not an actual cycle but triggers some additional printout
CDTintFlux zero


==> figures/aluminum/ref/input_parameters.AlRef.dat <==
B0 9.d-12 8.d-12   ! MPa-s
C11 106750.0  ! MPa
C12 60410.0
C44 28340.0
! values for CP, CT are from Thomas 1968:
CP11 6.35
CP12 3.45
CP44 2.10
CT11 -35.1  ! MPa / K
CT12 -6.7
CT44 -14.5
specific_heat 897.d6 ! mJ / Mg -K
L0 0.5  ! mm
bulk_c1 0.20d0 # bulk viscosity, coeff. of linear term
bulk_c2 1.20d0 # bulk viscosity, coeff. of quadratic term
burger 3d-07     ! mm
c1 0.5
cdt_A 2.0   ! dislocation annihilation factor
cdt_Aint -0.1 ! bump up from 0.1 to be closer to the average value of the generalized source term
! change to cdt_Aint -0.4 (or any other negative value) to trigger the use of the generalized source term
cdt_K 30.0   ! dislocation multiplication factor M = 1./cdt_K
cdt_Y_e 1.8d-06  ! [mm] =6*burger
cdt_rhoDot_n0 1.d13  ! set 0 to turn off nucleation (next 4 params are for nucleation)
cdt_G_n0 0.84564d-16   ! [mJ] = 0.12d0*mu*burger**3 with mu=26100MPa=average shear mod.
cdt_pn 1.0
cdt_qn 1.0
cdt_tau_n0 115.0
g0 0.65    # Austin,McDowell 2012
impact_angle 0.0
impact_velocity 300000.0
mu 0
omega0 8.0d11
p 0.33
! for psi0:
! code version >=20200512 will fall back to this:
! eos_v_star 370d6  # take rho0 as reference point, i.e. vstar=1/rho0
! eos_B1 4.42 # calculated from (CP11+2CP12)/3 above for ref. point ambient volume at room temp. rho0
! eos_B_star 75.86d3 # calculted from (C11+2C12)/3 above at rho0

! code version >=20200512 will fall back to zero for psi_ion and psi_electron
! for psi-ion:
eos_R_M 308.154d6 # gas constant over molar mass R/m_atom = 8.3144598/26.9815386 (x 1e9 in present units), CRC values
eos_Td0 428.0 # Debye temperature at ref. volume eos_rho0, cf. Phillips, Phys. Rev. 114 (1959) 676
eos_a -0.95 # from Burakovsky & Preston 2004 model, re-fitted to present fctl. form in range rho/rho_0 in [0.95,1.3]
eos_b 2.78
! eos_gamma 0.6666666666666666 # = default value in code
! for psi-electron:
! eos_Gamma0 50000.d0 ! taken from JETP 11no3 (1960) 573, http://jetp.ac.ru/cgi-bin/dn/e_011_03_0573.pdf
! eos_kappa 0.5d0 ! taken from JETP 11no3 (1960) 573, http://jetp.ac.ru/cgi-bin/dn/e_011_03_0573.pdf
! eos_rho0 2.71d-09 ! ref. density for Gamma0
! maybe better:
eos_Gamma0 50034.d0 ! =1.35/26.9815386*1e6 taken from Phys Chem Minerals (2010) 37:721, DOI 10.1007/s00269-010-0371-6
eos_kappa 0.6666666666666666 ! =2/3 taken from Phys Chem Minerals (2010) 37:721, DOI 10.1007/s00269-010-0371-6
eos_rho0 2.7d-09 ! initial density for eos calcs, code falls back to rhobar0 if omitted
eos_v0 366300366.3 ! 1/(ref. density=2.73d-9)  (at T=0K from Burakovsky, Greeff & Preston 2003), used for psi_ion & psi_e
q 1.66
rho0 3.0d6 ! mm^-2
rhobar0 2.7d-09   ! (Mg / mm^3)
t_stop 2d-07
t_vel 2.4d-06
dt0 2.0d-11 ! s
dt_output 5.0d-10  ! s
tau0 20.0
temperature0 300.0  ! K
drag_flag iso
drag_Trho_flag .True.
backstress_model gradient
wave_vel 3126.d3 2929.d3  ! mm/s
echoinput .True.
debug_cycle -1 ! not an actual cycle but triggers some additional printout
CDTintFlux zero


==> figures/copper/annihilation/input_parameters.CuAnn1_notused.dat <==
Nchar 2
Nel 6000
Nregion 60

B0 3.1d-11 2.4d-11     ! MPa-s
C11 168300.0  ! MPa
C12 121200.0
C44 75700.0
CP11 5.93
CP12 5.05
CP44 2.32
CT11 -41.0  ! MPa / K
CT12 -19.8
CT44 -26.9
L0 2.0  ! mm
bulk_c1 0.2
bulk_c2 1.2
burger 3d-07     ! mm
c1 0.5
cdt_A 5.0
cdt_Aint -0.1 ! change to any negative value to bypass and use new source term instead
cdt_G_n0 1.32084d-16 ! ~0.12d0*mu*burger**3
cdt_K 30.0       ! M = 1./K
cdt_Y_e 1.8d-06   ! =6*burger
cdt_pn 1.0
cdt_qn 1.0
cdt_rhoDot_n0 5.0d11
cdt_tau_n0 115.0
g0 0.87
impact_angle 0.0           ! degree
impact_velocity 300000.0   ! (mm/s)
mu 0             ! will be calculated char.-dependent from wave_vel below
omega0 8.0d11     ! 1/s
p 0.33
! code version >=20200512 will calculate B1 and B_star for v_star=1/rhobar0
! eos_v_star 110112000.0       !((Mg/mm^3)
! eos_B1 5.25                  ! - unitless
! eos_B_star 143700.0          ! MPa
eos_Gamma0 11130.0           ! mJ / Mg
eos_R_M 130842000.0          ! mJ / Mg - K
eos_Td0 321.7                ! K
eos_a 1.259                  ! - unitless
eos_b 0.0747                 ! - unitless
eos_gamma 0.6666666666666666 ! 2/3, - unitless
eos_kappa 0.717              ! unitless
eos_rho0 8.96d-09
q 1.66
rho0 1.0d6 ! mm^-2
rhobar0 8.96d-09   ! (Mg / mm^3)
dt_output 1.0d-8
t_stop 6.0d-07
t_vel 2.4d-06
tau0 20.0
temperature0 300.0  ! K
drag_flag iso
drag_Trho_flag .True.
backstress_model gradient
wave_vel 2200.d3 1620.d3  ! mm/s
echoinput .True.
CDTintFlux zero


==> figures/copper/annihilation/input_parameters.CuAnn2.dat <==
Nchar 2
Nel 6000
Nregion 60

B0 3.1d-11 2.4d-11     ! MPa-s
C11 168300.0  ! MPa
C12 121200.0
C44 75700.0
CP11 5.93
CP12 5.05
CP44 2.32
CT11 -41.0  ! MPa / K
CT12 -19.8
CT44 -26.9
L0 2.0  ! mm
bulk_c1 0.2
bulk_c2 1.2
burger 3d-07     ! mm
c1 0.5
cdt_A 10.0
cdt_Aint -0.1 ! change to any negative value to bypass and use new source term instead
cdt_G_n0 1.32084d-16 ! ~0.12d0*mu*burger**3
cdt_K 30.0       ! M = 1./K
cdt_Y_e 1.8d-06   ! =6*burger
cdt_pn 1.0
cdt_qn 1.0
cdt_rhoDot_n0 5.0d11
cdt_tau_n0 115.0
g0 0.87
impact_angle 0.0           ! degree
impact_velocity 300000.0   ! (mm/s)
mu 0             ! will be calculated char.-dependent from wave_vel below
omega0 8.0d11     ! 1/s
p 0.33
! code version >=20200512 will calculate B1 and B_star for v_star=1/rhobar0
! eos_v_star 110112000.0       !((Mg/mm^3)
! eos_B1 5.25                  ! - unitless
! eos_B_star 143700.0          ! MPa
eos_Gamma0 11130.0           ! mJ / Mg
eos_R_M 130842000.0          ! mJ / Mg - K
eos_Td0 321.7                ! K
eos_a 1.259                  ! - unitless
eos_b 0.0747                 ! - unitless
eos_gamma 0.6666666666666666 ! 2/3, - unitless
eos_kappa 0.717              ! unitless
eos_rho0 8.96d-09
q 1.66
rho0 1.0d6 ! mm^-2
rhobar0 8.96d-09   ! (Mg / mm^3)
dt_output 1.0d-8
t_stop 6.0d-07
t_vel 2.4d-06
tau0 20.0
temperature0 300.0  ! K
drag_flag iso
drag_Trho_flag .True.
backstress_model gradient
wave_vel 2200.d3 1620.d3  ! mm/s
echoinput .True.
CDTintFlux zero


==> figures/copper/annihilation/input_parameters.CuAnn3.dat <==
Nchar 2
Nel 6000
Nregion 60

B0 3.1d-11 2.4d-11     ! MPa-s
C11 168300.0  ! MPa
C12 121200.0
C44 75700.0
CP11 5.93
CP12 5.05
CP44 2.32
CT11 -41.0  ! MPa / K
CT12 -19.8
CT44 -26.9
L0 2.0  ! mm
bulk_c1 0.2
bulk_c2 1.2
burger 3d-07     ! mm
c1 0.5
cdt_A 0.5
cdt_Aint -0.1 ! change to any negative value to bypass and use new source term instead
cdt_G_n0 1.32084d-16 ! ~0.12d0*mu*burger**3
cdt_K 30.0       ! M = 1./K
cdt_Y_e 1.8d-06   ! =6*burger
cdt_pn 1.0
cdt_qn 1.0
cdt_rhoDot_n0 5.0d11
cdt_tau_n0 115.0
g0 0.87
impact_angle 0.0           ! degree
impact_velocity 300000.0   ! (mm/s)
mu 0             ! will be calculated char.-dependent from wave_vel below
omega0 8.0d11     ! 1/s
p 0.33
! code version >=20200512 will calculate B1 and B_star for v_star=1/rhobar0
! eos_v_star 110112000.0       !((Mg/mm^3)
! eos_B1 5.25                  ! - unitless
! eos_B_star 143700.0          ! MPa
eos_Gamma0 11130.0           ! mJ / Mg
eos_R_M 130842000.0          ! mJ / Mg - K
eos_Td0 321.7                ! K
eos_a 1.259                  ! - unitless
eos_b 0.0747                 ! - unitless
eos_gamma 0.6666666666666666 ! 2/3, - unitless
eos_kappa 0.717              ! unitless
eos_rho0 8.96d-09
q 1.66
rho0 1.0d6 ! mm^-2
rhobar0 8.96d-09   ! (Mg / mm^3)
dt_output 1.0d-8
t_stop 6.0d-07
t_vel 2.4d-06
tau0 20.0
temperature0 300.0  ! K
drag_flag iso
drag_Trho_flag .True.
backstress_model gradient
wave_vel 2200.d3 1620.d3  ! mm/s
echoinput .True.
CDTintFlux zero


==> figures/copper/character/input_parameters.Cu1char.dat <==
Nchar 1
Nel 6000
Nregion 60

B0 2.4d-11     ! MPa-s
C11 168300.0  ! MPa
C12 121200.0
C44 75700.0
CP11 5.93
CP12 5.05
CP44 2.32
CT11 -41.0  ! MPa / K
CT12 -19.8
CT44 -26.9
L0 2.0  ! mm
bulk_c1 0.2
bulk_c2 1.2
burger 3d-07     ! mm
c1 0.5
cdt_A 2.0
cdt_Aint -0.1 ! change to any negative value to bypass and use new source term instead
cdt_G_n0 1.32084d-16 ! ~0.12d0*mu*burger**3
cdt_K 30.0       ! M = 1./K
cdt_Y_e 1.8d-06   ! =6*burger
cdt_pn 1.0
cdt_qn 1.0
cdt_rhoDot_n0 5.0d11
cdt_tau_n0 115.0
g0 0.87
impact_angle 0.0           ! degree
impact_velocity 300000.0   ! (mm/s)
mu 0             ! will be calculated char.-dependent from wave_vel below
omega0 8.0d11     ! 1/s
p 0.33
! code version >=20200512 will calculate B1 and B_star for v_star=1/rhobar0
! eos_v_star 110112000.0       !((Mg/mm^3)
! eos_B1 5.25                  ! - unitless
! eos_B_star 143700.0          ! MPa
eos_Gamma0 11130.0           ! mJ / Mg
eos_R_M 130842000.0          ! mJ / Mg - K
eos_Td0 321.7                ! K
eos_a 1.259                  ! - unitless
eos_b 0.0747                 ! - unitless
eos_gamma 0.6666666666666666 ! 2/3, - unitless
eos_kappa 0.717              ! unitless
eos_rho0 8.96d-09
q 1.66
rho0 1.0d6 ! mm^-2
rhobar0 8.96d-09   ! (Mg / mm^3)
dt_output 1.0d-8
t_stop 6.0d-07
t_vel 2.4d-06
tau0 20.0
temperature0 300.0  ! K
drag_flag iso
drag_Trho_flag .True.
backstress_model gradient
wave_vel 1620.d3  ! mm/s
echoinput .True.
CDTintFlux zero


==> figures/copper/character/input_parameters.Cu3char.dat <==
Nchar 3
Nel 6000
Nregion 60

B0 3.1d-11 3.0d-11 2.4d-11     ! MPa-s, rounded off from B(v=0) results (cf. PyDislocDyn, dragcoeff_semi_iso.py with Ntheta=3): 3.1592, 3.0165, 2.445
C11 168300.0  ! MPa
C12 121200.0
C44 75700.0
CP11 5.93
CP12 5.05
CP44 2.32
CT11 -41.0  ! MPa / K
CT12 -19.8
CT44 -26.9
L0 2.0  ! mm
bulk_c1 0.2
bulk_c2 1.2
burger 3d-07     ! mm
c1 0.5
cdt_A 2.0
cdt_Aint -0.1 ! change to any negative value to bypass and use new source term instead
cdt_G_n0 1.32084d-16 ! ~0.12d0*mu*burger**3
cdt_K 30.0       ! M = 1./K
cdt_Y_e 1.8d-06   ! =6*burger
cdt_pn 1.0
cdt_qn 1.0
cdt_rhoDot_n0 5.0d11
cdt_tau_n0 115.0
g0 0.87
impact_angle 0.0           ! degree
impact_velocity 300000.0   ! (mm/s)
mu 0             ! will be calculated char.-dependent from wave_vel below
omega0 8.0d11     ! 1/s
p 0.33
! code version >=20200512 will calculate B1 and B_star for v_star=1/rhobar0
! eos_v_star 110112000.0       !((Mg/mm^3)
! eos_B1 5.25                  ! - unitless
! eos_B_star 143700.0          ! MPa
eos_Gamma0 11130.0           ! mJ / Mg
eos_R_M 130842000.0          ! mJ / Mg - K
eos_Td0 321.7                ! K
eos_a 1.259                  ! - unitless
eos_b 0.0747                 ! - unitless
eos_gamma 0.6666666666666666 ! 2/3, - unitless
eos_kappa 0.717              ! unitless
eos_rho0 8.96d-09
q 1.66
rho0 1.0d6 ! mm^-2
rhobar0 8.96d-09   ! (Mg / mm^3)
dt_output 1.0d-8
t_stop 6.0d-07
t_vel 2.4d-06
tau0 20.0
temperature0 300.0  ! K
drag_flag iso
drag_Trho_flag .True.
backstress_model gradient
wave_vel 2200.d3 1770.d3 1620.d3 ! computed by PyDislocDyn (linetension_calcs.py with Ntheta2=3)
echoinput .True.
CDTintFlux zero


==> figures/copper/character/input_parameters.Cu7char.dat <==
Nchar 7
Nel 6000
Nregion 60

B0 3.1d-11 3.3d-11 3.1d-11 3.0d-11 2.7d-11 2.5d-11 2.4d-11 ! rounded off from B(v=0) results (cf. PyDislocDyn, dragcoeff_semi_iso.py with Ntheta=7): 3.1592, 3.3431, 3.1456, 3.0165, 2.7429, 2.5857, 2.445
C11 168300.0  ! MPa
C12 121200.0
C44 75700.0
CP11 5.93
CP12 5.05
CP44 2.32
CT11 -41.0  ! MPa / K
CT12 -19.8
CT44 -26.9
L0 2.0  ! mm
bulk_c1 0.2
bulk_c2 1.2
burger 3d-07     ! mm
c1 0.5
cdt_A 2.0
cdt_Aint -0.1 ! change to any negative value to bypass and use new source term instead
cdt_G_n0 1.32084d-16 ! ~0.12d0*mu*burger**3
cdt_K 30.0       ! M = 1./K
cdt_Y_e 1.8d-06   ! =6*burger
cdt_pn 1.0
cdt_qn 1.0
cdt_rhoDot_n0 5.0d11
cdt_tau_n0 115.0
g0 0.87
impact_angle 0.0           ! degree
impact_velocity 300000.0   ! (mm/s)
mu 0             ! will be calculated char.-dependent from wave_vel below
omega0 8.0d11     ! 1/s
p 0.33
! code version >=20200512 will calculate B1 and B_star for v_star=1/rhobar0
! eos_v_star 110112000.0       !((Mg/mm^3)
! eos_B1 5.25                  ! - unitless
! eos_B_star 143700.0          ! MPa
eos_Gamma0 11130.0           ! mJ / Mg
eos_R_M 130842000.0          ! mJ / Mg - K
eos_Td0 321.7                ! K
eos_a 1.259                  ! - unitless
eos_b 0.0747                 ! - unitless
eos_gamma 0.6666666666666666 ! 2/3, - unitless
eos_kappa 0.717              ! unitless
eos_rho0 8.96d-09
q 1.66
rho0 1.0d6 ! mm^-2
rhobar0 8.96d-09   ! (Mg / mm^3)
dt_output 1.0d-8
t_stop 6.0d-07
t_vel 2.4d-06
tau0 20.0
temperature0 300.0  ! K
drag_flag iso
drag_Trho_flag .True.
backstress_model gradient
wave_vel 2200.d3 1770.d3 1620.d3 1770.d3 2000.d3 1770.d3 1620.d3 ! computed by PyDislocDyn (linetension_calcs.py with Ntheta2=7)
echoinput .True.
CDTintFlux zero


==> figures/copper/density/input_parameters.CuDens1.dat <==
Nchar 2
Nel 6000
Nregion 60

B0 3.1d-11 2.4d-11     ! MPa-s
C11 168300.0  ! MPa
C12 121200.0
C44 75700.0
CP11 5.93
CP12 5.05
CP44 2.32
CT11 -41.0  ! MPa / K
CT12 -19.8
CT44 -26.9
L0 2.0  ! mm
bulk_c1 0.2
bulk_c2 1.2
burger 3d-07     ! mm
c1 0.5
cdt_A 2.0
cdt_Aint -0.1 ! change to any negative value to bypass and use new source term instead
cdt_G_n0 1.32084d-16 ! ~0.12d0*mu*burger**3
cdt_K 30.0       ! M = 1./K
cdt_Y_e 1.8d-06   ! =6*burger
cdt_pn 1.0
cdt_qn 1.0
cdt_rhoDot_n0 5.0d11
cdt_tau_n0 115.0
g0 0.87
impact_angle 0.0           ! degree
impact_velocity 300000.0   ! (mm/s)
mu 0             ! will be calculated char.-dependent from wave_vel below
omega0 8.0d11     ! 1/s
p 0.33
! code version >=20200512 will calculate B1 and B_star for v_star=1/rhobar0
! eos_v_star 110112000.0       !((Mg/mm^3)
! eos_B1 5.25                  ! - unitless
! eos_B_star 143700.0          ! MPa
eos_Gamma0 11130.0           ! mJ / Mg
eos_R_M 130842000.0          ! mJ / Mg - K
eos_Td0 321.7                ! K
eos_a 1.259                  ! - unitless
eos_b 0.0747                 ! - unitless
eos_gamma 0.6666666666666666 ! 2/3, - unitless
eos_kappa 0.717              ! unitless
eos_rho0 8.96d-09
q 1.66
rho0 2.0d6 ! mm^-2
rhobar0 8.96d-09   ! (Mg / mm^3)
dt_output 1.0d-8
t_stop 6.0d-07
t_vel 2.4d-06
tau0 20.0
temperature0 300.0  ! K
drag_flag iso
drag_Trho_flag .True.
backstress_model gradient
wave_vel 2200.d3 1620.d3  ! mm/s
echoinput .True.
CDTintFlux zero


==> figures/copper/density/input_parameters.CuDens2.dat <==
Nchar 2
Nel 6000
Nregion 60

B0 3.1d-11 2.4d-11     ! MPa-s
C11 168300.0  ! MPa
C12 121200.0
C44 75700.0
CP11 5.93
CP12 5.05
CP44 2.32
CT11 -41.0  ! MPa / K
CT12 -19.8
CT44 -26.9
L0 2.0  ! mm
bulk_c1 0.2
bulk_c2 1.2
burger 3d-07     ! mm
c1 0.5
cdt_A 2.0
cdt_Aint -0.1 ! change to any negative value to bypass and use new source term instead
cdt_G_n0 1.32084d-16 ! ~0.12d0*mu*burger**3
cdt_K 30.0       ! M = 1./K
cdt_Y_e 1.8d-06   ! =6*burger
cdt_pn 1.0
cdt_qn 1.0
cdt_rhoDot_n0 5.0d11
cdt_tau_n0 115.0
g0 0.87
impact_angle 0.0           ! degree
impact_velocity 300000.0   ! (mm/s)
mu 0             ! will be calculated char.-dependent from wave_vel below
omega0 8.0d11     ! 1/s
p 0.33
! code version >=20200512 will calculate B1 and B_star for v_star=1/rhobar0
! eos_v_star 110112000.0       !((Mg/mm^3)
! eos_B1 5.25                  ! - unitless
! eos_B_star 143700.0          ! MPa
eos_Gamma0 11130.0           ! mJ / Mg
eos_R_M 130842000.0          ! mJ / Mg - K
eos_Td0 321.7                ! K
eos_a 1.259                  ! - unitless
eos_b 0.0747                 ! - unitless
eos_gamma 0.6666666666666666 ! 2/3, - unitless
eos_kappa 0.717              ! unitless
eos_rho0 8.96d-09
q 1.66
rho0 4.0d6 ! mm^-2
rhobar0 8.96d-09   ! (Mg / mm^3)
dt_output 1.0d-8
t_stop 6.0d-07
t_vel 2.4d-06
tau0 20.0
temperature0 300.0  ! K
drag_flag iso
drag_Trho_flag .True.
backstress_model gradient
wave_vel 2200.d3 1620.d3  ! mm/s
echoinput .True.
CDTintFlux zero


==> figures/copper/density/input_parameters.CuDens3.dat <==
Nchar 2
Nel 6000
Nregion 60

B0 3.1d-11 2.4d-11     ! MPa-s
C11 168300.0  ! MPa
C12 121200.0
C44 75700.0
CP11 5.93
CP12 5.05
CP44 2.32
CT11 -41.0  ! MPa / K
CT12 -19.8
CT44 -26.9
L0 2.0  ! mm
bulk_c1 0.2
bulk_c2 1.2
burger 3d-07     ! mm
c1 0.5
cdt_A 2.0
cdt_Aint -0.1 ! change to any negative value to bypass and use new source term instead
cdt_G_n0 1.32084d-16 ! ~0.12d0*mu*burger**3
cdt_K 30.0       ! M = 1./K
cdt_Y_e 1.8d-06   ! =6*burger
cdt_pn 1.0
cdt_qn 1.0
cdt_rhoDot_n0 5.0d11
cdt_tau_n0 115.0
g0 0.87
impact_angle 0.0           ! degree
impact_velocity 300000.0   ! (mm/s)
mu 0             ! will be calculated char.-dependent from wave_vel below
omega0 8.0d11     ! 1/s
p 0.33
! code version >=20200512 will calculate B1 and B_star for v_star=1/rhobar0
! eos_v_star 110112000.0       !((Mg/mm^3)
! eos_B1 5.25                  ! - unitless
! eos_B_star 143700.0          ! MPa
eos_Gamma0 11130.0           ! mJ / Mg
eos_R_M 130842000.0          ! mJ / Mg - K
eos_Td0 321.7                ! K
eos_a 1.259                  ! - unitless
eos_b 0.0747                 ! - unitless
eos_gamma 0.6666666666666666 ! 2/3, - unitless
eos_kappa 0.717              ! unitless
eos_rho0 8.96d-09
q 1.66
rho0 8.0d6 ! mm^-2
rhobar0 8.96d-09   ! (Mg / mm^3)
dt_output 1.0d-8
t_stop 6.0d-07
t_vel 2.4d-06
tau0 20.0
temperature0 300.0  ! K
drag_flag iso
drag_Trho_flag .True.
backstress_model gradient
wave_vel 2200.d3 1620.d3  ! mm/s
echoinput .True.
CDTintFlux zero


==> figures/copper/drag/input_parameters.CuBaustin.dat <==
Nchar 2
Nel 6000
Nregion 60

B0 3.1d-11 2.4d-11     ! MPa-s
C11 168300.0  ! MPa
C12 121200.0
C44 75700.0
CP11 5.93
CP12 5.05
CP44 2.32
CT11 -41.0  ! MPa / K
CT12 -19.8
CT44 -26.9
L0 2.0  ! mm
bulk_c1 0.2
bulk_c2 1.2
burger 3d-07     ! mm
c1 0.5
cdt_A 2.0
cdt_Aint -0.1 ! change to any negative value to bypass and use new source term instead
cdt_G_n0 1.32084d-16 ! ~0.12d0*mu*burger**3
cdt_K 30.0       ! M = 1./K
cdt_Y_e 1.8d-06   ! =6*burger
cdt_pn 1.0
cdt_qn 1.0
cdt_rhoDot_n0 5.0d11
cdt_tau_n0 115.0
g0 0.87
impact_angle 0.0           ! degree
impact_velocity 300000.0   ! (mm/s)
mu 0             ! will be calculated char.-dependent from wave_vel below
omega0 8.0d11     ! 1/s
p 0.33
! code version >=20200512 will calculate B1 and B_star for v_star=1/rhobar0
! eos_v_star 110112000.0       !((Mg/mm^3)
! eos_B1 5.25                  ! - unitless
! eos_B_star 143700.0          ! MPa
eos_Gamma0 11130.0           ! mJ / Mg
eos_R_M 130842000.0          ! mJ / Mg - K
eos_Td0 321.7                ! K
eos_a 1.259                  ! - unitless
eos_b 0.0747                 ! - unitless
eos_gamma 0.6666666666666666 ! 2/3, - unitless
eos_kappa 0.717              ! unitless
eos_rho0 8.96d-09
q 1.66
rho0 1.0d6 ! mm^-2
rhobar0 8.96d-09   ! (Mg / mm^3)
dt_output 1.0d-8
t_stop 6.0d-07
t_vel 2.4d-06
tau0 20.0
temperature0 300.0  ! K
drag_flag Austin
drag_Trho_flag .False.
backstress_model gradient
wave_vel 2200.d3 1620.d3  ! mm/s
echoinput .True.
CDTintFlux zero


==> figures/copper/drag/input_parameters.CuBconst.dat <==
Nchar 2
Nel 780
Nregion 60

B0 3.1d-11 2.4d-11     ! MPa-s
C11 168300.0  ! MPa
C12 121200.0
C44 75700.0
CP11 5.93
CP12 5.05
CP44 2.32
CT11 -41.0  ! MPa / K
CT12 -19.8
CT44 -26.9
L0 2.0  ! mm
bulk_c1 0.2
bulk_c2 1.2
burger 3d-07     ! mm
c1 0.5
cdt_A 2.0
cdt_Aint -0.1 ! change to any negative value to bypass and use new source term instead
cdt_G_n0 1.32084d-16 ! ~0.12d0*mu*burger**3
cdt_K 30.0       ! M = 1./K
cdt_Y_e 1.8d-06   ! =6*burger
cdt_pn 1.0
cdt_qn 1.0
cdt_rhoDot_n0 5.0d11
cdt_tau_n0 115.0
g0 0.87
impact_angle 0.0           ! degree
impact_velocity 300000.0   ! (mm/s)
mu 0             ! will be calculated char.-dependent from wave_vel below
omega0 8.0d11     ! 1/s
p 0.33
! code version >=20200512 will calculate B1 and B_star for v_star=1/rhobar0
! eos_v_star 110112000.0       !((Mg/mm^3)
! eos_B1 5.25                  ! - unitless
! eos_B_star 143700.0          ! MPa
eos_Gamma0 11130.0           ! mJ / Mg
eos_R_M 130842000.0          ! mJ / Mg - K
eos_Td0 321.7                ! K
eos_a 1.259                  ! - unitless
eos_b 0.0747                 ! - unitless
eos_gamma 0.6666666666666666 ! 2/3, - unitless
eos_kappa 0.717              ! unitless
eos_rho0 8.96d-09
q 1.66
rho0 1.0d6 ! mm^-2
rhobar0 8.96d-09   ! (Mg / mm^3)
dt_output 1.0d-8
t_stop 6.0d-07
t_vel 2.4d-06
tau0 20.0
temperature0 300.0  ! K
drag_flag const
drag_Trho_flag .False.
backstress_model none
wave_vel 2200.d3 1620.d3  ! mm/s
echoinput .True.
CDTintFlux zero


==> figures/copper/drag/input_parameters.CuBnoTrho.dat <==
Nchar 2
Nel 6000
Nregion 60

B0 3.1d-11 2.4d-11     ! MPa-s
C11 168300.0  ! MPa
C12 121200.0
C44 75700.0
CP11 5.93
CP12 5.05
CP44 2.32
CT11 -41.0  ! MPa / K
CT12 -19.8
CT44 -26.9
L0 2.0  ! mm
bulk_c1 0.2
bulk_c2 1.2
burger 3d-07     ! mm
c1 0.5
cdt_A 2.0
cdt_Aint -0.1 ! change to any negative value to bypass and use new source term instead
cdt_G_n0 1.32084d-16 ! ~0.12d0*mu*burger**3
cdt_K 30.0       ! M = 1./K
cdt_Y_e 1.8d-06   ! =6*burger
cdt_pn 1.0
cdt_qn 1.0
cdt_rhoDot_n0 5.0d11
cdt_tau_n0 115.0
g0 0.87
impact_angle 0.0           ! degree
impact_velocity 300000.0   ! (mm/s)
mu 0             ! will be calculated char.-dependent from wave_vel below
omega0 8.0d11     ! 1/s
p 0.33
! code version >=20200512 will calculate B1 and B_star for v_star=1/rhobar0
! eos_v_star 110112000.0       !((Mg/mm^3)
! eos_B1 5.25                  ! - unitless
! eos_B_star 143700.0          ! MPa
eos_Gamma0 11130.0           ! mJ / Mg
eos_R_M 130842000.0          ! mJ / Mg - K
eos_Td0 321.7                ! K
eos_a 1.259                  ! - unitless
eos_b 0.0747                 ! - unitless
eos_gamma 0.6666666666666666 ! 2/3, - unitless
eos_kappa 0.717              ! unitless
eos_rho0 8.96d-09
q 1.66
rho0 1.0d6 ! mm^-2
rhobar0 8.96d-09   ! (Mg / mm^3)
dt_output 1.0d-8
t_stop 6.0d-07
t_vel 2.4d-06
tau0 20.0
temperature0 300.0  ! K
drag_flag iso
drag_Trho_flag .False.
backstress_model gradient
wave_vel 2200.d3 1620.d3  ! mm/s
echoinput .True.
CDTintFlux zero


==> figures/copper/multiplication/input_parameters.CuMul1.dat <==
Nchar 2
Nel 6000
Nregion 60

B0 3.1d-11 2.4d-11     ! MPa-s
C11 168300.0  ! MPa
C12 121200.0
C44 75700.0
CP11 5.93
CP12 5.05
CP44 2.32
CT11 -41.0  ! MPa / K
CT12 -19.8
CT44 -26.9
L0 2.0  ! mm
bulk_c1 0.2
bulk_c2 1.2
burger 3d-07     ! mm
c1 0.5
cdt_A 2.0
cdt_Aint -0.1 ! change to any negative value to bypass and use new source term instead
cdt_G_n0 1.32084d-16 ! ~0.12d0*mu*burger**3
cdt_K 15.0       ! M = 1./K
cdt_Y_e 1.8d-06   ! =6*burger
cdt_pn 1.0
cdt_qn 1.0
cdt_rhoDot_n0 5.0d11
cdt_tau_n0 115.0
g0 0.87
impact_angle 0.0           ! degree
impact_velocity 300000.0   ! (mm/s)
mu 0             ! will be calculated char.-dependent from wave_vel below
omega0 8.0d11     ! 1/s
p 0.33
! code version >=20200512 will calculate B1 and B_star for v_star=1/rhobar0
! eos_v_star 110112000.0       !((Mg/mm^3)
! eos_B1 5.25                  ! - unitless
! eos_B_star 143700.0          ! MPa
eos_Gamma0 11130.0           ! mJ / Mg
eos_R_M 130842000.0          ! mJ / Mg - K
eos_Td0 321.7                ! K
eos_a 1.259                  ! - unitless
eos_b 0.0747                 ! - unitless
eos_gamma 0.6666666666666666 ! 2/3, - unitless
eos_kappa 0.717              ! unitless
eos_rho0 8.96d-09
q 1.66
rho0 1.0d6 ! mm^-2
rhobar0 8.96d-09   ! (Mg / mm^3)
dt_output 1.0d-8
t_stop 6.0d-07
t_vel 2.4d-06
tau0 20.0
temperature0 300.0  ! K
drag_flag iso
drag_Trho_flag .True.
backstress_model gradient
wave_vel 2200.d3 1620.d3  ! mm/s
echoinput .True.
CDTintFlux zero


==> figures/copper/multiplication/input_parameters.CuMul2.dat <==
Nchar 2
Nel 6000
Nregion 60

B0 3.1d-11 2.4d-11     ! MPa-s
C11 168300.0  ! MPa
C12 121200.0
C44 75700.0
CP11 5.93
CP12 5.05
CP44 2.32
CT11 -41.0  ! MPa / K
CT12 -19.8
CT44 -26.9
L0 2.0  ! mm
bulk_c1 0.2
bulk_c2 1.2
burger 3d-07     ! mm
c1 0.5
cdt_A 2.0
cdt_Aint -0.1 ! change to any negative value to bypass and use new source term instead
cdt_G_n0 1.32084d-16 ! ~0.12d0*mu*burger**3
cdt_K 60.0       ! M = 1./K
cdt_Y_e 1.8d-06   ! =6*burger
cdt_pn 1.0
cdt_qn 1.0
cdt_rhoDot_n0 5.0d11
cdt_tau_n0 115.0
g0 0.87
impact_angle 0.0           ! degree
impact_velocity 300000.0   ! (mm/s)
mu 0             ! will be calculated char.-dependent from wave_vel below
omega0 8.0d11     ! 1/s
p 0.33
! code version >=20200512 will calculate B1 and B_star for v_star=1/rhobar0
! eos_v_star 110112000.0       !((Mg/mm^3)
! eos_B1 5.25                  ! - unitless
! eos_B_star 143700.0          ! MPa
eos_Gamma0 11130.0           ! mJ / Mg
eos_R_M 130842000.0          ! mJ / Mg - K
eos_Td0 321.7                ! K
eos_a 1.259                  ! - unitless
eos_b 0.0747                 ! - unitless
eos_gamma 0.6666666666666666 ! 2/3, - unitless
eos_kappa 0.717              ! unitless
eos_rho0 8.96d-09
q 1.66
rho0 1.0d6 ! mm^-2
rhobar0 8.96d-09   ! (Mg / mm^3)
dt_output 1.0d-8
t_stop 6.0d-07
t_vel 2.4d-06
tau0 20.0
temperature0 300.0  ! K
drag_flag iso
drag_Trho_flag .True.
backstress_model gradient
wave_vel 2200.d3 1620.d3  ! mm/s
echoinput .True.
CDTintFlux zero


==> figures/copper/multiplication/input_parameters.CuMul3.dat <==
Nchar 2
Nel 6000
Nregion 60

B0 3.1d-11 2.4d-11     ! MPa-s
C11 168300.0  ! MPa
C12 121200.0
C44 75700.0
CP11 5.93
CP12 5.05
CP44 2.32
CT11 -41.0  ! MPa / K
CT12 -19.8
CT44 -26.9
L0 2.0  ! mm
bulk_c1 0.2
bulk_c2 1.2
burger 3d-07     ! mm
c1 0.5
cdt_A 2.0
cdt_Aint -0.1 ! change to any negative value to bypass and use new source term instead
cdt_G_n0 1.32084d-16 ! ~0.12d0*mu*burger**3
cdt_K 300.0       ! M = 1./K
cdt_Y_e 1.8d-06   ! =6*burger
cdt_pn 1.0
cdt_qn 1.0
cdt_rhoDot_n0 5.0d11
cdt_tau_n0 115.0
g0 0.87
impact_angle 0.0           ! degree
impact_velocity 300000.0   ! (mm/s)
mu 0             ! will be calculated char.-dependent from wave_vel below
omega0 8.0d11     ! 1/s
p 0.33
! code version >=20200512 will calculate B1 and B_star for v_star=1/rhobar0
! eos_v_star 110112000.0       !((Mg/mm^3)
! eos_B1 5.25                  ! - unitless
! eos_B_star 143700.0          ! MPa
eos_Gamma0 11130.0           ! mJ / Mg
eos_R_M 130842000.0          ! mJ / Mg - K
eos_Td0 321.7                ! K
eos_a 1.259                  ! - unitless
eos_b 0.0747                 ! - unitless
eos_gamma 0.6666666666666666 ! 2/3, - unitless
eos_kappa 0.717              ! unitless
eos_rho0 8.96d-09
q 1.66
rho0 1.0d6 ! mm^-2
rhobar0 8.96d-09   ! (Mg / mm^3)
dt_output 1.0d-8
t_stop 6.0d-07
t_vel 2.4d-06
tau0 20.0
temperature0 300.0  ! K
drag_flag iso
drag_Trho_flag .True.
backstress_model gradient
wave_vel 2200.d3 1620.d3  ! mm/s
echoinput .True.
CDTintFlux zero


==> figures/copper/nucleation/input_parameters.CuNucl1.dat <==
Nchar 2
Nel 6000
Nregion 60

B0 3.1d-11 2.4d-11     ! MPa-s
C11 168300.0  ! MPa
C12 121200.0
C44 75700.0
CP11 5.93
CP12 5.05
CP44 2.32
CT11 -41.0  ! MPa / K
CT12 -19.8
CT44 -26.9
L0 2.0  ! mm
bulk_c1 0.2
bulk_c2 1.2
burger 3d-07     ! mm
c1 0.5
cdt_A 2.0
cdt_Aint -0.1 ! change to any negative value to bypass and use new source term instead
cdt_G_n0 1.32084d-16 ! ~0.12d0*mu*burger**3
cdt_K 30.0       ! M = 1./K
cdt_Y_e 1.8d-06   ! =6*burger
cdt_pn 1.0
cdt_qn 1.0
cdt_rhoDot_n0 2.0d12
cdt_tau_n0 115.0
g0 0.87
impact_angle 0.0           ! degree
impact_velocity 300000.0   ! (mm/s)
mu 0             ! will be calculated char.-dependent from wave_vel below
omega0 8.0d11     ! 1/s
p 0.33
! code version >=20200512 will calculate B1 and B_star for v_star=1/rhobar0
! eos_v_star 110112000.0       !((Mg/mm^3)
! eos_B1 5.25                  ! - unitless
! eos_B_star 143700.0          ! MPa
eos_Gamma0 11130.0           ! mJ / Mg
eos_R_M 130842000.0          ! mJ / Mg - K
eos_Td0 321.7                ! K
eos_a 1.259                  ! - unitless
eos_b 0.0747                 ! - unitless
eos_gamma 0.6666666666666666 ! 2/3, - unitless
eos_kappa 0.717              ! unitless
eos_rho0 8.96d-09
q 1.66
rho0 1.0d6 ! mm^-2
rhobar0 8.96d-09   ! (Mg / mm^3)
dt_output 1.0d-8
t_stop 6.0d-07
t_vel 2.4d-06
tau0 20.0
temperature0 300.0  ! K
drag_flag iso
drag_Trho_flag .True.
backstress_model gradient
wave_vel 2200.d3 1620.d3  ! mm/s
echoinput .True.
CDTintFlux zero


==> figures/copper/nucleation/input_parameters.CuNucl2.dat <==
Nchar 2
Nel 6000
Nregion 60

B0 3.1d-11 2.4d-11     ! MPa-s
C11 168300.0  ! MPa
C12 121200.0
C44 75700.0
CP11 5.93
CP12 5.05
CP44 2.32
CT11 -41.0  ! MPa / K
CT12 -19.8
CT44 -26.9
L0 2.0  ! mm
bulk_c1 0.2
bulk_c2 1.2
burger 3d-07     ! mm
c1 0.5
cdt_A 2.0
cdt_Aint -0.1 ! change to any negative value to bypass and use new source term instead
cdt_G_n0 1.32084d-16 ! ~0.12d0*mu*burger**3
cdt_K 30.0       ! M = 1./K
cdt_Y_e 1.8d-06   ! =6*burger
cdt_pn 1.0
cdt_qn 1.0
cdt_rhoDot_n0 8.0d12
cdt_tau_n0 115.0
g0 0.87
impact_angle 0.0           ! degree
impact_velocity 300000.0   ! (mm/s)
mu 0             ! will be calculated char.-dependent from wave_vel below
omega0 8.0d11     ! 1/s
p 0.33
! code version >=20200512 will calculate B1 and B_star for v_star=1/rhobar0
! eos_v_star 110112000.0       !((Mg/mm^3)
! eos_B1 5.25                  ! - unitless
! eos_B_star 143700.0          ! MPa
eos_Gamma0 11130.0           ! mJ / Mg
eos_R_M 130842000.0          ! mJ / Mg - K
eos_Td0 321.7                ! K
eos_a 1.259                  ! - unitless
eos_b 0.0747                 ! - unitless
eos_gamma 0.6666666666666666 ! 2/3, - unitless
eos_kappa 0.717              ! unitless
eos_rho0 8.96d-09
q 1.66
rho0 1.0d6 ! mm^-2
rhobar0 8.96d-09   ! (Mg / mm^3)
dt_output 1.0d-8
t_stop 6.0d-07
t_vel 2.4d-06
tau0 20.0
temperature0 300.0  ! K
drag_flag iso
drag_Trho_flag .True.
backstress_model gradient
wave_vel 2200.d3 1620.d3  ! mm/s
echoinput .True.
CDTintFlux zero


==> figures/copper/nucleation/input_parameters.CuNucl3.dat <==
Nchar 2
Nel 6000
Nregion 60

B0 3.1d-11 2.4d-11     ! MPa-s
C11 168300.0  ! MPa
C12 121200.0
C44 75700.0
CP11 5.93
CP12 5.05
CP44 2.32
CT11 -41.0  ! MPa / K
CT12 -19.8
CT44 -26.9
L0 2.0  ! mm
bulk_c1 0.2
bulk_c2 1.2
burger 3d-07     ! mm
c1 0.5
cdt_A 2.0
cdt_Aint -0.1 ! change to any negative value to bypass and use new source term instead
cdt_G_n0 1.32084d-16 ! ~0.12d0*mu*burger**3
cdt_K 30.0       ! M = 1./K
cdt_Y_e 1.8d-06   ! =6*burger
cdt_pn 1.0
cdt_qn 1.0
cdt_rhoDot_n0 1.6d13
cdt_tau_n0 115.0
g0 0.87
impact_angle 0.0           ! degree
impact_velocity 300000.0   ! (mm/s)
mu 0             ! will be calculated char.-dependent from wave_vel below
omega0 8.0d11     ! 1/s
p 0.33
! code version >=20200512 will calculate B1 and B_star for v_star=1/rhobar0
! eos_v_star 110112000.0       !((Mg/mm^3)
! eos_B1 5.25                  ! - unitless
! eos_B_star 143700.0          ! MPa
eos_Gamma0 11130.0           ! mJ / Mg
eos_R_M 130842000.0          ! mJ / Mg - K
eos_Td0 321.7                ! K
eos_a 1.259                  ! - unitless
eos_b 0.0747                 ! - unitless
eos_gamma 0.6666666666666666 ! 2/3, - unitless
eos_kappa 0.717              ! unitless
eos_rho0 8.96d-09
q 1.66
rho0 1.0d6 ! mm^-2
rhobar0 8.96d-09   ! (Mg / mm^3)
dt_output 1.0d-8
t_stop 6.0d-07
t_vel 2.4d-06
tau0 20.0
temperature0 300.0  ! K
drag_flag iso
drag_Trho_flag .True.
backstress_model gradient
wave_vel 2200.d3 1620.d3  ! mm/s
echoinput .True.
CDTintFlux zero


==> figures/copper/orientation/input_parameters.CuRotBurg_s1.dat <==
Nchar 2
Nel 6000
Nregion 60

B0 3.1d-11 2.4d-11     ! MPa-s
C11 168300.0  ! MPa
C12 121200.0
C44 75700.0
CP11 5.93
CP12 5.05
CP44 2.32
CT11 -41.0  ! MPa / K
CT12 -19.8
CT44 -26.9
L0 2.0  ! mm
bulk_c1 0.2
bulk_c2 1.2
burger 3d-07     ! mm
c1 0.5
cdt_A 2.0
cdt_Aint -0.1 ! change to any negative value to bypass and use new source term instead
cdt_G_n0 1.32084d-16 ! ~0.12d0*mu*burger**3
cdt_K 30.0       ! M = 1./K
cdt_Y_e 1.8d-06   ! =6*burger
cdt_pn 1.0
cdt_qn 1.0
cdt_rhoDot_n0 5.0d11
cdt_tau_n0 115.0
g0 0.87
impact_angle 0.0           ! degree
impact_velocity 300000.0   ! (mm/s)
mu 0             ! will be calculated char.-dependent from wave_vel below
omega0 8.0d11     ! 1/s
p 0.33
! code version >=20200512 will calculate B1 and B_star for v_star=1/rhobar0
! eos_v_star 110112000.0       !((Mg/mm^3)
! eos_B1 5.25                  ! - unitless
! eos_B_star 143700.0          ! MPa
eos_Gamma0 11130.0           ! mJ / Mg
eos_R_M 130842000.0          ! mJ / Mg - K
eos_Td0 321.7                ! K
eos_a 1.259                  ! - unitless
eos_b 0.0747                 ! - unitless
eos_gamma 0.6666666666666666 ! 2/3, - unitless
eos_kappa 0.717              ! unitless
eos_rho0 8.96d-09
q 1.66
rho0 1.0d6 ! mm^-2
rhobar0 8.96d-09   ! (Mg / mm^3)
dt_output 1.0d-8
t_stop 6.0d-07
t_vel 2.4d-06
tau0 20.0
temperature0 300.0  ! K
drag_flag iso
drag_Trho_flag .True.
backstress_model none
wave_vel 2200.d3 1620.d3  ! mm/s
echoinput .True.
CDTintFlux zero
euler_angle 3.141592653589793, 0.6154797086703874, -2.356194490192345


==> figures/copper/orientation/input_parameters.CuRotBurg_s1NoNuc.dat <==
Nchar 2
Nel 6000
Nregion 60

B0 3.1d-11 2.4d-11     ! MPa-s
C11 168300.0  ! MPa
C12 121200.0
C44 75700.0
CP11 5.93
CP12 5.05
CP44 2.32
CT11 -41.0  ! MPa / K
CT12 -19.8
CT44 -26.9
L0 2.0  ! mm
bulk_c1 0.2
bulk_c2 1.2
burger 3d-07     ! mm
c1 0.5
cdt_A 2.0
cdt_Aint -0.1 ! change to any negative value to bypass and use new source term instead
cdt_G_n0 1.32084d-16 ! ~0.12d0*mu*burger**3
cdt_K 30.0       ! M = 1./K
cdt_Y_e 1.8d-06   ! =6*burger
cdt_pn 1.0
cdt_qn 1.0
cdt_rhoDot_n0 0.0d11
cdt_tau_n0 115.0
g0 0.87
impact_angle 0.0           ! degree
impact_velocity 300000.0   ! (mm/s)
mu 0             ! will be calculated char.-dependent from wave_vel below
omega0 8.0d11     ! 1/s
p 0.33
! code version >=20200512 will calculate B1 and B_star for v_star=1/rhobar0
! eos_v_star 110112000.0       !((Mg/mm^3)
! eos_B1 5.25                  ! - unitless
! eos_B_star 143700.0          ! MPa
eos_Gamma0 11130.0           ! mJ / Mg
eos_R_M 130842000.0          ! mJ / Mg - K
eos_Td0 321.7                ! K
eos_a 1.259                  ! - unitless
eos_b 0.0747                 ! - unitless
eos_gamma 0.6666666666666666 ! 2/3, - unitless
eos_kappa 0.717              ! unitless
eos_rho0 8.96d-09
q 1.66
rho0 1.0d6 ! mm^-2
rhobar0 8.96d-09   ! (Mg / mm^3)
dt_output 1.0d-8
t_stop 6.0d-07
t_vel 2.4d-06
tau0 20.0
temperature0 300.0  ! K
drag_flag iso
drag_Trho_flag .True.
backstress_model none
wave_vel 2200.d3 1620.d3  ! mm/s
echoinput .True.
CDTintFlux zero
euler_angle 3.141592653589793, 0.6154797086703874, -2.356194490192345


==> figures/copper/orientation/input_parameters.CuRotBurg_s1Nuc.dat <==
Nchar 2
Nel 6000
Nregion 60

B0 3.1d-11 2.4d-11     ! MPa-s
C11 168300.0  ! MPa
C12 121200.0
C44 75700.0
CP11 5.93
CP12 5.05
CP44 2.32
CT11 -41.0  ! MPa / K
CT12 -19.8
CT44 -26.9
L0 2.0  ! mm
bulk_c1 0.2
bulk_c2 1.2
burger 3d-07     ! mm
c1 0.5
cdt_A 2.0
cdt_Aint -0.1 ! change to any negative value to bypass and use new source term instead
cdt_G_n0 1.32084d-16 ! ~0.12d0*mu*burger**3
cdt_K 30.0       ! M = 1./K
cdt_Y_e 1.8d-06   ! =6*burger
cdt_pn 1.0
cdt_qn 1.0
cdt_rhoDot_n0 5.0d12
cdt_tau_n0 115.0
g0 0.87
impact_angle 0.0           ! degree
impact_velocity 300000.0   ! (mm/s)
mu 0             ! will be calculated char.-dependent from wave_vel below
omega0 8.0d11     ! 1/s
p 0.33
! code version >=20200512 will calculate B1 and B_star for v_star=1/rhobar0
! eos_v_star 110112000.0       !((Mg/mm^3)
! eos_B1 5.25                  ! - unitless
! eos_B_star 143700.0          ! MPa
eos_Gamma0 11130.0           ! mJ / Mg
eos_R_M 130842000.0          ! mJ / Mg - K
eos_Td0 321.7                ! K
eos_a 1.259                  ! - unitless
eos_b 0.0747                 ! - unitless
eos_gamma 0.6666666666666666 ! 2/3, - unitless
eos_kappa 0.717              ! unitless
eos_rho0 8.96d-09
q 1.66
rho0 1.0d6 ! mm^-2
rhobar0 8.96d-09   ! (Mg / mm^3)
dt_output 1.0d-8
t_stop 6.0d-07
t_vel 2.4d-06
tau0 20.0
temperature0 300.0  ! K
drag_flag iso
drag_Trho_flag .True.
backstress_model none
wave_vel 2200.d3 1620.d3  ! mm/s
echoinput .True.
CDTintFlux zero
euler_angle 3.141592653589793, 0.6154797086703874, -2.356194490192345


==> figures/copper/orientation/input_parameters.CuRotNorm_s1.dat <==
Nchar 2
Nel 6000
Nregion 60

B0 3.1d-11 2.4d-11     ! MPa-s
C11 168300.0  ! MPa
C12 121200.0
C44 75700.0
CP11 5.93
CP12 5.05
CP44 2.32
CT11 -41.0  ! MPa / K
CT12 -19.8
CT44 -26.9
L0 2.0  ! mm
bulk_c1 0.2
bulk_c2 1.2
burger 3d-07     ! mm
c1 0.5
cdt_A 2.0
cdt_Aint -0.1 ! change to any negative value to bypass and use new source term instead
cdt_G_n0 1.32084d-16 ! ~0.12d0*mu*burger**3
cdt_K 30.0       ! M = 1./K
cdt_Y_e 1.8d-06   ! =6*burger
cdt_pn 1.0
cdt_qn 1.0
cdt_rhoDot_n0 5.0d11
cdt_tau_n0 115.0
g0 0.87
impact_angle 0.0           ! degree
impact_velocity 300000.0   ! (mm/s)
mu 0             ! will be calculated char.-dependent from wave_vel below
omega0 8.0d11     ! 1/s
p 0.33
! code version >=20200512 will calculate B1 and B_star for v_star=1/rhobar0
! eos_v_star 110112000.0       !((Mg/mm^3)
! eos_B1 5.25                  ! - unitless
! eos_B_star 143700.0          ! MPa
eos_Gamma0 11130.0           ! mJ / Mg
eos_R_M 130842000.0          ! mJ / Mg - K
eos_Td0 321.7                ! K
eos_a 1.259                  ! - unitless
eos_b 0.0747                 ! - unitless
eos_gamma 0.6666666666666666 ! 2/3, - unitless
eos_kappa 0.717              ! unitless
eos_rho0 8.96d-09
q 1.66
rho0 1.0d6 ! mm^-2
rhobar0 8.96d-09   ! (Mg / mm^3)
dt_output 1.0d-8
t_stop 6.0d-07
t_vel 2.4d-06
tau0 20.0
temperature0 300.0  ! K
drag_flag iso
drag_Trho_flag .True.
backstress_model gradient
wave_vel 2200.d3 1620.d3  ! mm/s
echoinput .True.
CDTintFlux zero
euler_angle 1.5707963267948966, 2.5261129449194057, 0.7853981633974483


==> figures/copper/ref/input_parameters.CuRef.dat <==
Nchar 2
Nel 6000
Nregion 60
! ipOut -1

B0 3.1d-11 2.4d-11     ! MPa-s
C11 168300.0  ! MPa
C12 121200.0
C44 75700.0
CP11 5.93
CP12 5.05
CP44 2.32
CT11 -41.0  ! MPa / K
CT12 -19.8
CT44 -26.9
L0 2.0  ! mm
bulk_c1 0.2
bulk_c2 1.2
burger 3d-07     ! mm
c1 0.5
cdt_A 2.0
cdt_Aint -0.1 ! change to any negative value to bypass and use new source term instead
cdt_G_n0 1.32084d-16 ! ~0.12d0*mu*burger**3
cdt_K 30.0       ! M = 1./K
cdt_Y_e 1.8d-06   ! =6*burger
cdt_pn 1.0
cdt_qn 1.0
cdt_rhoDot_n0 5.0d11
cdt_tau_n0 115.0
g0 0.87
impact_angle 0.0           ! degree
impact_velocity 300000.0   ! (mm/s)
mu 0             ! will be calculated char.-dependent from wave_vel below
omega0 8.0d11     ! 1/s
p 0.33
! code version >=20200512 will calculate B1 and B_star for v_star=1/rhobar0
! eos_v_star 110112000.0       !((Mg/mm^3)
! eos_B1 5.25                  ! - unitless
! eos_B_star 143700.0          ! MPa
eos_Gamma0 11130.0           ! mJ / Mg
eos_R_M 130842000.0          ! mJ / Mg - K
eos_Td0 321.7                ! K
eos_a 1.259                  ! - unitless
eos_b 0.0747                 ! - unitless
eos_gamma 0.6666666666666666 ! 2/3, - unitless
eos_kappa 0.717              ! unitless
eos_rho0 8.96d-09
q 1.66
rho0 1.0d6 ! mm^-2
rhobar0 8.96d-09   ! (Mg / mm^3)
dt_output 1.0d-8
t_stop 6.0d-07
t_vel 2.4d-06
tau0 20.0
temperature0 300.0  ! K
drag_flag iso
drag_Trho_flag .True.
backstress_model gradient
wave_vel 2200.d3 1620.d3  ! mm/s
echoinput .True.
CDTintFlux zero


==> figures/copper/ref_05/input_parameters.CuRef.dat <==
B0 3.1d-11 2.4d-11     ! MPa-s
C11 168300.0  ! MPa
C12 121200.0
C44 75700.0
CP11 5.93
CP12 5.05
CP44 2.32
CT11 -41.0  ! MPa / K
CT12 -19.8
CT44 -26.9
L0 0.5  ! mm
bulk_c1 0.2
bulk_c2 1.2
burger 3d-07     ! mm
c1 0.5
cdt_A 2.0
cdt_Aint -0.1 ! change to any negative value to bypass and use new source term instead
cdt_G_n0 1.32084d-16 ! ~0.12d0*mu*burger**3
cdt_K 30.0       ! M = 1./K
cdt_Y_e 1.8d-06   ! =6*burger
cdt_pn 1.0
cdt_qn 1.0
cdt_rhoDot_n0 1.0d13
cdt_tau_n0 115.0
g0 0.87
impact_angle 0.0           ! degree
impact_velocity 300000.0   ! (mm/s)
mu 0             ! will be calculated char.-dependent from wave_vel below
omega0 8.0d11     ! 1/s
p 0.33
! code version >=20200512 will calculate B1 and B_star for v_star=1/rhobar0
! eos_v_star 110112000.0       !((Mg/mm^3)
! eos_B1 5.25                  ! - unitless
! eos_B_star 143700.0          ! MPa
eos_Gamma0 11130.0           ! mJ / Mg
eos_R_M 130842000.0          ! mJ / Mg - K
eos_Td0 321.7                ! K
eos_a 1.259                  ! - unitless
eos_b 0.0747                 ! - unitless
eos_gamma 0.6666666666666666 ! 2/3, - unitless
eos_kappa 0.717              ! unitless
eos_rho0 8.96d-09
q 1.66
rho0 5.0d6 ! mm^-2
rhobar0 8.96d-09   ! (Mg / mm^3)
t_stop 2d-07
t_vel 2.4d-06
dt0 2.0d-11 ! s
dt_output 5.0d-10  ! s
tau0 20.0
temperature0 300.0  ! K
drag_flag iso
drag_Trho_flag .True.
backstress_model gradient
wave_vel 2200.d3 1620.d3  ! mm/s
echoinput .True.
CDTintFlux zero


==> figures/copper/ref_5/input_parameters.CuRefNuc.dat <==
Nchar 2
Nel 16500 ! we added 10% thickness as 'gauge'
Nregion 60 ! for parallelizing: 12 cpu cores get 255 Nel each
ipOut 15000

B0 3.1d-11 2.4d-11     ! MPa-s
C11 168300.0  ! MPa
C12 121200.0
C44 75700.0
CP11 5.93
CP12 5.05
CP44 2.32
CT11 -41.0  ! MPa / K
CT12 -19.8
CT44 -26.9
L0 5.5  ! mm
bulk_c1 0.2
bulk_c2 1.2
burger 3d-07     ! mm
c1 0.5
cdt_A 2.0
cdt_Aint -0.1 ! change to any negative value to bypass and use new source term instead
cdt_G_n0 1.32084d-16 ! ~0.12d0*mu*burger**3
cdt_K 30.0       ! M = 1./K
cdt_Y_e 1.8d-06   ! =6*burger
cdt_pn 1.0
cdt_qn 1.0
cdt_rhoDot_n0 5.0d11
cdt_tau_n0 115.0
g0 0.87
impact_angle 0.0           ! degree
! impact_velocity 300000.0   ! (mm/s)
impact_force 5000 ! MPa
mu 0             ! will be calculated char.-dependent from wave_vel below
omega0 8.0d11     ! 1/s
p 0.33
! code version >=20200512 will calculate B1 and B_star for v_star=1/rhobar0
! eos_v_star 110112000.0       !((Mg/mm^3)
! eos_B1 5.25                  ! - unitless
! eos_B_star 143700.0          ! MPa
eos_Gamma0 11130.0           ! mJ / Mg
eos_R_M 130842000.0          ! mJ / Mg - K
eos_Td0 321.7                ! K
eos_a 1.259                  ! - unitless
eos_b 0.0747                 ! - unitless
eos_gamma 0.6666666666666666 ! 2/3, - unitless
eos_kappa 0.717              ! unitless
eos_rho0 8.96d-09
q 1.66
rho0 1.0d6 ! mm^-2
rhobar0 8.96d-09   ! (Mg / mm^3)
t_stop 1.5d-06
t_vel 2.4d-06
dt0 2.0d-11 ! s
dt_output 5.0d-8  ! s
tau0 20.0
temperature0 300.0  ! K
drag_flag iso
drag_Trho_flag .True.
backstress_model none
wave_vel 2200.d3 1620.d3  ! mm/s
echoinput .True.
CDTintFlux zero



==> figures/copper/ref_5/input_parameters.CuRotBurgNuc.dat <==
Nchar 2
Nel 16800 ! we added 12% thickness as 'gauge'
Nregion 60 ! for parallelizing: 12 cpu cores get 255 Nel each
ipOut 15000

B0 3.1d-11 2.4d-11     ! MPa-s
C11 168300.0  ! MPa
C12 121200.0
C44 75700.0
CP11 5.93
CP12 5.05
CP44 2.32
CT11 -41.0  ! MPa / K
CT12 -19.8
CT44 -26.9
L0 5.6  ! mm
bulk_c1 0.2
bulk_c2 1.2
burger 3d-07     ! mm
c1 0.5
cdt_A 2.0
cdt_Aint -0.1 ! change to any negative value to bypass and use new source term instead
cdt_G_n0 1.32084d-16 ! ~0.12d0*mu*burger**3
cdt_K 30.0       ! M = 1./K
cdt_Y_e 1.8d-06   ! =6*burger
cdt_pn 1.0
cdt_qn 1.0
cdt_rhoDot_n0 5.0d11
cdt_tau_n0 115.0
g0 0.87
impact_angle 0.0           ! degree
! impact_velocity 300000.0   ! (mm/s)
impact_force 5000 ! MPa
mu 0             ! will be calculated char.-dependent from wave_vel below
omega0 8.0d11     ! 1/s
p 0.33
! code version >=20200512 will calculate B1 and B_star for v_star=1/rhobar0
! eos_v_star 110112000.0       !((Mg/mm^3)
! eos_B1 5.25                  ! - unitless
! eos_B_star 143700.0          ! MPa
eos_Gamma0 11130.0           ! mJ / Mg
eos_R_M 130842000.0          ! mJ / Mg - K
eos_Td0 321.7                ! K
eos_a 1.259                  ! - unitless
eos_b 0.0747                 ! - unitless
eos_gamma 0.6666666666666666 ! 2/3, - unitless
eos_kappa 0.717              ! unitless
eos_rho0 8.96d-09
q 1.66
rho0 1.0d6 ! mm^-2
rhobar0 8.96d-09   ! (Mg / mm^3)
t_stop 1.5d-06
t_vel 2.4d-06
dt0 2.0d-11 ! s
dt_output 5.0d-8  ! s
tau0 20.0
temperature0 300.0  ! K
drag_flag iso
drag_Trho_flag .True.
backstress_model none
wave_vel 2200.d3 1620.d3  ! mm/s
echoinput .True.
CDTintFlux zero
euler_angle 3.141592653589793, 0.6154797086703874, -2.356194490192345



==> figures/copper/ref_5/input_parameters.CuRotNormNuc.dat <==
Nchar 2
Nel 16800 ! we added 12% thickness as 'gauge'
Nregion 60 ! for parallelizing: 12 cpu cores get 255 Nel each
ipOut 15000

B0 3.1d-11 2.4d-11     ! MPa-s
C11 168300.0  ! MPa
C12 121200.0
C44 75700.0
CP11 5.93
CP12 5.05
CP44 2.32
CT11 -41.0  ! MPa / K
CT12 -19.8
CT44 -26.9
L0 5.6  ! mm
bulk_c1 0.2
bulk_c2 1.2
burger 3d-07     ! mm
c1 0.5
cdt_A 2.0
cdt_Aint -0.1 ! change to any negative value to bypass and use new source term instead
cdt_G_n0 1.32084d-16 ! ~0.12d0*mu*burger**3
cdt_K 30.0       ! M = 1./K
cdt_Y_e 1.8d-06   ! =6*burger
cdt_pn 1.0
cdt_qn 1.0
cdt_rhoDot_n0 5.0d11
cdt_tau_n0 115.0
g0 0.87
impact_angle 0.0           ! degree
! impact_velocity 300000.0   ! (mm/s)
impact_force 5000 ! MPa
mu 0             ! will be calculated char.-dependent from wave_vel below
omega0 8.0d11     ! 1/s
p 0.33
! code version >=20200512 will calculate B1 and B_star for v_star=1/rhobar0
! eos_v_star 110112000.0       !((Mg/mm^3)
! eos_B1 5.25                  ! - unitless
! eos_B_star 143700.0          ! MPa
eos_Gamma0 11130.0           ! mJ / Mg
eos_R_M 130842000.0          ! mJ / Mg - K
eos_Td0 321.7                ! K
eos_a 1.259                  ! - unitless
eos_b 0.0747                 ! - unitless
eos_gamma 0.6666666666666666 ! 2/3, - unitless
eos_kappa 0.717              ! unitless
eos_rho0 8.96d-09
q 1.66
rho0 1.0d6 ! mm^-2
rhobar0 8.96d-09   ! (Mg / mm^3)
t_stop 1.5d-06
t_vel 2.4d-06
dt0 2.0d-11 ! s
dt_output 5.0d-8  ! s
tau0 20.0
temperature0 300.0  ! K
drag_flag iso
drag_Trho_flag .True.
backstress_model none
wave_vel 2200.d3 1620.d3  ! mm/s
echoinput .True.
CDTintFlux zero
euler_angle 1.5707963267948966, 2.5261129449194057, 0.7853981633974483


